Gender imbalance in retracted publications is more favorable toward women authors

Numerous studies in the literature highlight that women are underrepresented in the scientific domain which further leads to the underrepresentation of women in prestigious publications, authorship positions, and collaboration. However, the representation of women in scientific misconduct has not been studied yet, hence the study aims to investigate the female involvement and authorship position in retracted publications. To conduct the analysis, 3750 retracted scientific papers were extracted from the Web of Science, and the respective gender was identified for each author. The evaluation included the year-wise representation of female authors, females at various authorship positions, collaboration, and female-to-male odds ratio. In all, 26.43% of authorship is held by women and the share of male-female collaborative retracted publications is 55.11%. In retracted publications, women are less likely to hold the last authorship and more likely to hold the middle authorship position.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   "n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

